VINO: Revisiting 3D Representation Learning with Volume Transformers

Self-supervised learning has given rise to vision foundation models that learn general-purpose image representations transferable across downstream tasks, yet representation learning for 3D scenes has not achieved comparable success. Motivated by this, we identify key limitations of current 3D representation learning approaches and revisit their core design choices. We first replace the commonly used hierarchical PTv3 backbone with the Volume Transformer, a ViT-like architecture for 3D scenes. We then redesign two core objectives of modern approaches built around student-teacher networks: matching representations across views and predicting masked content from visible context. For the first objective, we separate the roles of teacher and student: the teacher provides clean, consistent targets while the student learns invariance to stronger perturbations. For the second objective, we prevent the student from accessing the masked geometry and instead require it to infer missing representations from visible context only. Finally, we redesign 2D-to-3D knowledge distillation, replacing direct regression of view-dependent image features with view-consistent supervision. Together, these changes form VINO, a framework that learns semantic representations of 3D scenes without labels. VINO substantially improves dense linear probing across indoor and outdoor benchmarks and transfers strongly to out-of-domain settings.

==> ARXIV/figures/data/token_norm_histogram.csv <==
bin_left,bin_right,bin_center,registers_avg_count,registers_avg_fraction,no_registers_no_avg_count,no_registers_no_avg_fraction,registers_no_avg_count,registers_no_avg_fraction
0.0,10.0,5.0,8,6.397215266605586e-08,0,0.0,0,0.0
10.0,20.0,15.0,81163383,0.6490245410211953,0,0.0,0,0.0
20.0,30.0,25.0,43595793,0.3486145906742211,11830,9.45988207549301e-05,260171,0.0020804623664100524
30.0,40.0,35.0,294546,0.002355342709897011,12968787,0.10370515273219506,22638160,0.1810264784498249
40.0,50.0,45.0,306,2.4469348394766365e-06,66621287,0.5327383928466403,63909632,0.511054591891931
50.0,60.0,55.0,25,1.9991297708142456e-07,38472926,0.3076494869477337,32436106,0.2593759406155463
60.0,70.0,65.0,27,2.159060152479385e-07,6059238,0.04845281229699587,5275212,0.04218333342622623
70.0,80.0,75.0,33,2.638851297474804e-07,472153,0.0037755804747170336,468161,0.003743658370536672
80.0,90.0,85.0,22,1.759234198316536e-07,54922,0.00043918482109063994,32104,0.00025672024864888213
90.0,100.0,95.0,22,1.759234198316536e-07,23893,0.00019106083045625908,1812,1.4489692578861651e-05
100.0,110.0,105.0,20,1.5993038166513965e-07,17483,0.00013980314313258183,915,7.316814961180139e-06
110.0,120.0,115.0,26,2.0790949616468153e-07,15428,0.00012337029641648872,819,6.549149129187468e-06
120.0,130.0,125.0,20,1.5993038166513965e-07,14618,0.00011689311595905056,744,5.949410197943195e-06
130.0,140.0,135.0,28,2.239025343311955e-07,13393,0.00010709738008206076,647,5.173747846867267e-06
140.0,150.0,145.0,27,2.159060152479385e-07,12812,0.00010245140249468846,653,5.2217269613668095e-06
150.0,160.0,155.0,22,1.759234198316536e-07,12090,9.667791571657692e-05,607,4.853887083536988e-06
160.0,170.0,165.0,16,1.279443053321117e-07,11582,9.261568402228236e-05,551,4.406082014874597e-06
170.0,180.0,175.0,12,9.595822899908378e-08,10846,8.673024597700522e-05,565,4.518033282040195e-06
180.0,190.0,185.0,21,1.6792690074839662e-07,10303,8.238813611479668e-05,558,4.462057648457396e-06
190.0,200.0,195.0,17,1.359408244153687e-07,9801,7.837388353500167e-05,502,4.014252579795005e-06
200.0,210.0,205.0,15,1.1994778624885473e-07,9516,7.609487559627344e-05,451,3.606430106548899e-06
210.0,220.0,215.0,6,4.797911449954189e-08,9036,7.22565464363101e-05,483,3.862318717213122e-06
220.0,230.0,225.0,10,7.996519083256982e-08,8741,6.989757330674928e-05,456,3.6464127019651836e-06
230.0,240.0,235.0,6,4.797911449954189e-08,8335,6.665098655894694e-05,442,3.534461434799586e-06
240.0,250.0,245.0,2,1.5993038166513964e-08,8098,6.475581153621505e-05,359,2.8707503508892565e-06
250.0,260.0,255.0,0,0.0,8032,6.422804127672007e-05,453,3.622423144715413e-06
260.0,270.0,265.0,0,0.0,7507,6.002986875801016e-05,358,2.8627538318059996e-06
270.0,280.0,275.0,0,0.0,7498,5.995790008626085e-05,382,3.054670289804167e-06
280.0,290.0,285.0,0,0.0,7198,5.755894436128375e-05,404,3.2305937096358206e-06
290.0,300.0,295.0,0,0.0,6770,5.413643419364977e-05,375,2.998694656221368e-06
300.0,310.0,305.0,0,0.0,6711,5.3664639567737603e-05,383,3.062666808887424e-06
310.0,320.0,315.0,0,0.0,6468,5.172148543050616e-05,346,2.7667956028069156e-06
320.0,330.0,325.0,0,0.0,6389,5.108976042292886e-05,367,2.9347225035553123e-06
330.0,340.0,335.0,0,0.0,6184,4.945047401086118e-05,363,2.9027364272222846e-06
340.0,350.0,345.0,0,0.0,6017,4.811505532395726e-05,340,2.7188164883073737e-06
350.0,360.0,355.0,0,0.0,5798,4.6363817644723984e-05,303,2.4229452822268653e-06
360.0,370.0,365.0,0,0.0,5760,4.6059949919560214e-05,352,2.8147747173064576e-06
370.0,380.0,375.0,0,0.0,5484,4.385291065258129e-05,325,2.598868702058519e-06
380.0,390.0,385.0,0,0.0,5393,4.31252274160049e-05,323,2.582875663892005e-06
390.0,400.0,395.0,0,0.0,5263,4.2085679935181496e-05,338,2.70282345014086e-06
400.0,410.0,405.0,0,0.0,5271,4.214965208784755e-05,332,2.654844335641318e-06
410.0,420.0,415.0,0,0.0,5130,4.102214289710832e-05,293,2.3429800913942957e-06
420.0,430.0,425.0,0,0.0,5021,4.015052231703331e-05,292,2.3349835723110388e-06
430.0,440.0,435.0,0,0.0,4853,3.880710711104613e-05,294,2.3509766104775526e-06
440.0,450.0,445.0,0,0.0,4936,3.947081819495646e-05,342,2.734809526473888e-06
450.0,460.0,455.0,0,0.0,4815,3.850323938588237e-05,285,2.27900793872824e-06
460.0,470.0,465.0,0,0.0,4706,3.7631618805807356e-05,307,2.4549313585598935e-06
470.0,480.0,475.0,0,0.0,4497,3.5960346317406645e-05,291,2.326987053227782e-06
480.0,490.0,485.0,0,0.0,4359,3.485682668391718e-05,308,2.4629278776431504e-06
490.0,500.0,495.0,0,0.0,4270,3.414513648550731e-05,324,2.590872182975262e-06
500.0,510.0,505.0,0,0.0,4314,3.449698332517062e-05,313,2.5029104730594354e-06
510.0,520.0,515.0,0,0.0,4090,3.2705763050521056e-05,316,2.526900030309206e-06
520.0,530.0,525.0,0,0.0,4098,3.276973520318711e-05,311,2.486917434892921e-06
530.0,540.0,535.0,0,0.0,3916,3.131436873003434e-05,279,2.231028824228698e-06
540.0,550.0,545.0,0,0.0,3803,3.0410762073626302e-05,320,2.5588861066422343e-06
550.0,560.0,555.0,0,0.0,3686,2.9475169340885235e-05,331,2.646847816558061e-06
560.0,570.0,565.0,0,0.0,3709,2.9659089279800145e-05,291,2.326987053227782e-06
570.0,580.0,575.0,0,0.0,3332,2.6644401585412264e-05,335,2.678833892891089e-06
580.0,590.0,585.0,0,0.0,3233,2.5852746196169822e-05,353,2.8227712363897145e-06
590.0,600.0,595.0,0,0.0,3004,2.4021543326103973e-05,310,2.4789209158096642e-06
600.0,610.0,605.0,0,0.0,2869,2.294201324986428e-05,328,2.62285825930829e-06
610.0,620.0,615.0,0,0.0,2593,2.0734973982885353e-05,343,2.742806045557145e-06
620.0,630.0,625.0,0,0.0,2332,1.8647882502155282e-05,317,2.534896549392463e-06
630.0,640.0,635.0,0,0.0,2014,1.610498943367956e-05,335,2.678833892891089e-06
640.0,650.0,645.0,0,0.0,1703,1.361807199878664e-05,334,2.670837373807832e-06
650.0,660.0,655.0,0,0.0,1418,1.13390640600584e-05,331,2.646847816558061e-06
660.0,670.0,665.0,0,0.0,1065,8.516292823668685e-06,369,2.950715541721826e-06
670.0,680.0,675.0,0,0.0,720,5.757493739945027e-06,334,2.670837373807832e-06
680.0,690.0,685.0,0,0.0,503,4.022249098878262e-06,385,3.078659847053938e-06
690.0,700.0,695.0,0,0.0,314,2.5109069921426924e-06,392,3.134635480636737e-06
700.0,710.0,705.0,0,0.0,167,1.335418686903916e-06,360,2.8787468699725134e-06
710.0,720.0,715.0,0,0.0,55,4.39808549579134e-07,422,3.3745310531344465e-06
720.0,730.0,725.0,0,0.0,18,1.4393734349862566e-07,419,3.3505414958846753e-06
730.0,740.0,735.0,0,0.0,7,5.597563358279887e-08,432,3.454496243967016e-06
740.0,750.0,745.0,0,0.0,2,1.5993038166513964e-08,468,3.7423709309642676e-06
750.0,760.0,755.0,0,0.0,0,0.0,456,3.6464127019651836e-06
760.0,770.0,765.0,0,0.0,0,0.0,510,4.078224732461061e-06
770.0,780.0,775.0,0,0.0,0,0.0,480,3.8383291599633515e-06
780.0,790.0,785.0,0,0.0,0,0.0,519,4.150193404210373e-06
790.0,800.0,795.0,0,0.0,0,0.0,507,4.05423517521129e-06
800.0,810.0,805.0,0,0.0,0,0.0,537,4.2941307477089995e-06
810.0,820.0,815.0,0,0.0,0,0.0,493,3.942283908045692e-06
820.0,830.0,825.0,0,0.0,0,0.0,499,3.990263022545234e-06
830.0,840.0,835.0,0,0.0,0,0.0,515,4.1182073278773455e-06
840.0,850.0,845.0,0,0.0,0,0.0,490,3.918294350795921e-06
850.0,860.0,855.0,0,0.0,0,0.0,426,3.406517129467474e-06
860.0,870.0,865.0,0,0.0,0,0.0,384,3.070663327970681e-06
870.0,880.0,875.0,0,0.0,0,0.0,342,2.734809526473888e-06
880.0,890.0,885.0,0,0.0,0,0.0,325,2.598868702058519e-06
890.0,900.0,895.0,0,0.0,0,0.0,228,1.8232063509825918e-06
900.0,910.0,905.0,0,0.0,0,0.0,161,1.287439572404374e-06
910.0,920.0,915.0,0,0.0,0,0.0,127,1.0155579235736368e-06
920.0,930.0,925.0,0,0.0,0,0.0,52,4.1581899232936307e-07
930.0,940.0,935.0,0,0.0,0,0.0,33,2.638851297474804e-07
940.0,950.0,945.0,0,0.0,0,0.0,9,7.196867174931283e-08
950.0,960.0,955.0,0,0.0,0,0.0,2,1.5993038166513964e-08
960.0,970.0,965.0,0,0.0,0,0.0,0,0.0
970.0,980.0,975.0,0,0.0,0,0.0,0,0.0
980.0,990.0,985.0,0,0.0,0,0.0,0,0.0
990.0,1000.0,995.0,0,0.0,0,0.0,0,0.0

